We-Math: Does Your Large Multimodal Model Achieve Human-like Mathematical Reasoning?

Visual mathematical reasoning, as a fundamental visual reasoning ability, has received widespread attention from the Large Multimodal Models (LMMs) community. Existing benchmarks, such as MathVista and MathVerse, focus more on the result-oriented performance but neglect the underlying principles in knowledge acquisition and generalization. Inspired by human-like mathematical reasoning, we introduce WE-MATH, the first benchmark specifically designed to explore the problem-solving principles beyond end-to-end performance. We meticulously collect and categorize 6.5K visual math problems, spanning 67 hierarchical knowledge concepts and five layers of knowledge granularity. We decompose composite problems into sub-problems according to the required knowledge concepts and introduce a novel four-dimensional metric, namely Insufficient Knowledge (IK), Inadequate Generalization (IG), Complete Mastery (CM), and Rote Memorization (RM), to hierarchically assess inherent issues in LMMs' reasoning process. With WE-MATH, we conduct a thorough evaluation of existing LMMs in visual mathematical reasoning and reveal a negative correlation between solving steps and problem-specific performance. We confirm the IK issue of LMMs can be effectively improved via knowledge augmentation strategies. More notably, the primary challenge of GPT-4o has significantly transitioned from IK to IG, establishing it as the first LMM advancing towards the knowledge generalization stage. In contrast, other LMMs exhibit a marked inclination towards Rote Memorization - they correctly solve composite problems involving multiple knowledge concepts yet fail to answer sub-problems. We anticipate that WE-MATH will open new pathways for advancements in visual mathematical reasoning for LMMs. The WE-MATH data and evaluation code are available at https://github.com/We-Math/We-Math.

==> Sup_Fig/data_source.csv <==
[Beijing Chaoyang New Target Detection] 2022 Edition of People's Education Edition Grade 3 Volume 1: Mathematics
[Beijing New Target Detection] 2023 Printing People's Education Edition Grade 3 Volume 1: Mathematics
[Beijing Chaoyang New Target Detection] 2023 Printing People's Education Edition Grade 3 Volume 2: Mathematics
[Learning Objectives and Assessment] 2023-2024 Academic Year People's Education Edition Grade 3 Volume 2: Mathematics
[Beijing Chaoyang New Target Detection] 2020 Edition of the People's Education Edition Grade 4 Volume 1: Mathematics
[New Target Detection] 2022 Edition of the People's Education Press Grade 4 Volume 2: Mathematics
[Beijing Chaoyang New Target Detection] 2022 Edition of People's Education Edition Grade 4 Volume 1: Mathematics
[Beijing Chaoyang New Target Detection] 2023 Printing People's Education Edition Grade 4 Volume 2: Mathematics
[Beijing New Target Detection] 2023 Printing People's Education Edition Grade 4 Volume 1: Mathematics
[Learning Objectives and Assessment] 2023-2024 Academic Year People's Education Press Grade 4 Volume 2: Mathematics
[Beijing Chaoyang New Target Detection] 2021 Edition of the People's Education Edition Grade 5 Volume 1: Mathematics
[New Target Detection] 2022 Edition of the People's Education Edition Grade 5 Volume 2: Mathematics
[Beijing Chaoyang New Target Detection] 2022 Edition of the People's Education Edition Grade 5 Volume 1: Mathematics
[Beijing Chaoyang New Target Detection] 2023 Printing People's Education Edition Grade 5 Volume 2: Mathematics
[Beijing New Target Detection] 2023 Printing People's Education Edition Grade 5 Volume 1: Mathematics
[Learning Objectives and Tests] 2023-2024 Academic Year People's Education Edition Grade 5 Volume 2: Mathematics
[Beijing Chaoyang New Target Detection] 2023 Printing People's Education Edition Sixth Grade Volume 2: Mathematics
[New Target Detection] 2022 Edition of the People's Education Press Grade 6 Volume 2: Mathematics
[Beijing Chaoyang New Target Detection] 2022 Edition of People's Education Edition Grade 6 Volume 1: Mathematics
[Beijing Chaoyang New Target Detection] 2023 Edition of the People's Education Press Sixth Grade Volume 1: Mathematics
[Learning Objectives and Tests] 2023-2024 Academic Year Sixth Grade People's Education Press Volume 2: Mathematics
[Beijing Xicheng Learning Exploration Diagnosis] 2022 Edition of People's Education Edition Grade 3 Volume 1: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Grade 3 Volume 2: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Grade 3 Volume 1: Mathematics
[Learning Exploration Diagnosis] 2023-2024 Academic Year People's Education Edition Grade 3 Volume 2: Mathematics
[Learning Exploration Diagnosis] 2022 Edition of the People's Education Press Grade 4 Volume 2: Mathematics
[Beijing Xicheng Learning Exploration Diagnosis] 2022 Edition of People's Education Edition Grade 4 Volume 1: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Grade 4 Volume 2: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Grade 4 Volume 1: Mathematics
[Learning Exploration Diagnosis] 2023-2024 Academic Year People's Education Edition Grade 4 Volume 2: Mathematics
[Learning Exploration Diagnosis] 2022 Edition of the People's Education Press Grade 5 Volume 2: Mathematics
[Beijing Xicheng Learning Exploration Diagnosis] 2022 Edition of the People's Education Press Fifth Grade Volume 1: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Grade 5 Volume 2: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Grade 5 Volume 1: Mathematics
[Learning Exploration Diagnosis] 2023-2024 Academic Year People's Education Edition Grade 5 Volume 2: Mathematics
[Learning Exploration Diagnosis] 2022 Edition of the People's Education Press Grade 6 Volume 2: Mathematics
[Beijing Learning Inquiry Diagnosis] 2022 Edition of People's Education Press Grade 6 Volume 1: Mathematics
[Beijing Learning Exploration Diagnosis] 2023 Printing People's Education Press Grade 6 Volume 2: Mathematics
[Beijing Learning Inquiry Diagnosis] 2023 Printing People's Education Press Sixth Grade Volume 1: Mathematics
[Learning Exploration Diagnosis] 2023-2024 Academic Year People's Education Edition Sixth Grade Volume 2: Mathematics
[Beijing Haidian famous teachers accompany you to study and practice synchronously] 2022 Beijing Normal University Edition Grade 3 Volume 1: Mathematics
"[Beijing Haidian famous teachers accompany you to study and practice synchronously] 2022 print Beijing Normal University edition Grade 3, Volume 2: Mathematics"
[Beijing Companion Learning Synchronous Learning Handbook] 2023 Printing Beijing Normal University Edition Grade 3 Volume 1: Mathematics
[Synchronous Learning Handbook for You] 2023-2024 Academic Year Beijing Normal University Edition Grade 3 Volume 2: Mathematics
"[Famous teachers from Haidian accompany you to study, practice and test] 2022 Beijing Normal University Grade 4 Volume 2: Mathematics"
[Beijing Haidian famous teachers accompany you to study and practice synchronously] 2022 Beijing Normal University Edition Grade 4 Volume 1: Mathematics
[Beijing Haidian famous teachers accompany you to study and practice synchronously] 2022 Beijing Normal University Edition Grade 4 Volume 2: Mathematics
[Beijing Companion Learning Synchronous Learning Handbook] 2023 Printing Beijing Normal University Edition Grade 4 Volume 1: Mathematics
[Synchronous Learning Handbook for You] 2023-2024 Academic Year Beijing Normal University Edition Grade 4 Volume 2: Mathematics
[Haidian famous teachers accompany you to study synchronous learning and practice book] 2021 edition of fifth grade volume 1: Mathematics
[Haidian famous teachers accompany you to study and practice synchronously] 2022 edition of Beijing Normal University Grade 5 Volume 2: Mathematics
[Beijing Haidian famous teachers accompany you to study synchronously] 2022 Beijing Normal University Edition Grade 5 Volume 2: Mathematics
[Beijing Companion Learning Synchronous Learning Handbook] 2023 Printing Beijing Normal University Edition Grade 5 Volume 1: Mathematics
[Synchronous Learning Handbook for You] 2023-2024 Beijing Normal University Edition Grade 5 Volume 2: Mathematics
[Haidian famous teachers accompany you to study synchronous learning and practice book] 2021 edition of sixth grade volume: Mathematics
[Haidian famous teachers accompany you to study and practice synchronously] 2022 Beijing Normal University Grade 6 Volume 2: Mathematics
[Beijing Haidian Haidian Famous Teacher] 2022 Beijing Normal University Edition Sixth Grade Volume 1: Mathematics
[Beijing Haidian famous teachers accompany you to study and practice synchronously] 2022 Beijing Normal University Edition Grade 6 Volume 2: Mathematics
[Beijing Companion Learning Synchronous Learning Handbook] 2023 Printing Beijing Normal University Edition Sixth Grade Volume 1: Mathematics
[Synchronous Learning Handbook for You] 2023-2024 Academic Year Beijing Normal University Edition Sixth Grade Volume 2: Mathematics
[Beijing Dongcheng Formative Independent Evaluation] 2022 Edition of People's Education Edition Grade 3 Volume 1: Mathematics
"[Formative Self-Evaluation] 2023-2024 Academic Year Grade 3, Volume 2: Mathematics"
[Beijing Formative Independent Assessment] 2023 Printing People's Education Press Grade 3 Volume 1: Mathematics
[Beijing Formative Independent Assessment] 2023 Printing People's Education Press Grade 3 Volume 1: Mathematics
[Beijing Dongcheng Formative Independent Evaluation] 2022 Edition of the People's Education Press Grade 4 Volume 1: Mathematics
[Formative Self-Evaluation] 2023-2024 Academic Year People's Education Edition Grade 4 Volume 2: Mathematics
[Beijing Formative Independent Assessment] 2023 Printing People's Education Press Grade 4 Volume 1: Mathematics
[Formative Self-Evaluation] 2022 Edition of the People's Education Press Grade 5 Volume 2: Mathematics
[Beijing Dongcheng Formative Independent Evaluation] 2022 Edition of the People's Education Press Fifth Grade Volume 1: Mathematics
[Formative Self-Evaluation] 2023-2024 Academic Year People's Education Edition Grade 5 Volume 2: Mathematics
[Beijing Formative Independent Assessment] 2023 Printing People's Education Edition Grade 5 Volume 1: Mathematics
[Formative Self-Evaluation] 2022 Edition of the People's Education Press Grade 6 Volume 2: Mathematics
[Beijing Dongcheng Formative Independent Evaluation] 2022 Edition of the People's Education Press Sixth Grade Volume 1: Mathematics
[Formative Self-Evaluation] 2023-2024 Academic Year Sixth Grade People's Education Edition Volume 2: Mathematics
[Beijing Formative Independent Assessment] 2023 Printing People's Education Press Sixth Grade Volume 1: Mathematics
"[All-in-one study, practice and examination] 2023-2024 school year Beijing edition Grade 3, Volume 2: Mathematics"
"[All-in-one study, practice and examination] 2023-2024 school year People's Education Press Grade 3 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Printing People's Education Press Grade 3 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Beijing Edition Grade 3 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Edition Grade 3 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Edition of People's Education Press Grade 3 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Normal University Edition Grade 3 Volume 1: Mathematics"
"[All-in-one study, practice and examination] 2023-2024 school year Beijing Edition Grade 4 Volume 2: Mathematics"
"[All-in-one study, practice and examination] 2023-2024 school year People's Education Press Grade 4 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Beijing Edition Grade 4 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Printing People's Education Press Grade 4 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Edition Grade 4 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Edition of People's Education Press Grade 4 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Normal University Edition Grade 4 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2021 Edition Grade 4 Volume 1: Mathematics"
"[All-in-one study, practice and examination] 2023-2024 school year Beijing Edition Grade 5 Volume 2: Mathematics"
"[All-in-one study, practice and examination] 2023-2024 school year People's Education Press Grade 5 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Beijing Edition Grade 5 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Printing People's Education Edition Grade 5 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Edition Grade 5, Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Edition of People's Education Edition Grade 5 Volume 2: Mathematics"
"[All-in-one study, practice and examination] 2022 Beijing Normal University Edition Grade 5 Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2021 Edition Grade 5 Volume 1: Mathematics"
"【All-in-one study, practice and examination】2023-2024 school year Beijing edition sixth grade volume 2: Mathematics"
"[All-in-one study, practice and examination] 2023-2024 school year People's Education Press Grade 6 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Beijing Edition Sixth Grade Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2023 Printing People's Education Press Sixth Grade Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Edition Grade 6 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Edition of People's Education Press Sixth Grade Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Printing Beijing Normal University Edition Grade 6 Volume 2: Mathematics"
"[Beijing all-in-one study, practice and examination] 2022 Beijing Normal University Edition Sixth Grade Volume 1: Mathematics"
"[Beijing all-in-one study, practice and examination] 2021 Edition Sixth Grade Volume 1: Mathematics"
[Beijing Class Workbook] 2023 Beijing Edition Grade 4 Volume 1: Mathematics
[Class Workbook] 2023-2024 Academic Year Beijing Edition Grade 4 Volume 2: Mathematics
[Zhejiang Class Workbook] 2022 Edition People's Education Edition Grade 4 Volume 1: Mathematics
"[Class Workbook] 2023-2024 Beijing Edition Grade 5, Volume 2: Mathematics"
[Beijing Class Workbook] 2023 Beijing Edition Grade 5 Volume 1: Mathematics
[Zhejiang Class Workbook] 2022 Beijing Normal University Edition Grade 5 Volume 1: Mathematics
[Zhejiang Class Workbook] 2022 Edition People's Education Edition Grade 5 Volume 1: Mathematics
[Beijing Class Workbook] 2023 Beijing Edition Grade 6 Volume 1: Mathematics
[Class Workbook] 2023-2024 Academic Year Beijing Edition Grade 6 Volume 2: Mathematics
[Zhejiang Class Workbook] 2022 Beijing Normal University Edition Sixth Grade Volume 1: Mathematics
[Zhejiang Class Workbook] 2022 Edition People's Education Edition Sixth Grade Volume 1: Mathematics
[Mathematics Textbook] 2023-2024 Academic Year People's Education Press Grade 3 Volume 2: Mathematics
[Mathematics Textbook] 2022 Shanghai Education Edition Grade 3 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2022 Beijing Edition Grade 3 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2022 Beijing Normal University Edition Grade 3 Volume 1: Mathematics
[Shanghai Mathematics Textbook] 2021 Shanghai Education Edition Grade 3 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2021 Beijing Edition Grade 3 Volume 2: Mathematics
[Mathematics Textbook] 2020 Beijing Normal University Edition Grade 3 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2020 Edition People's Education Press Grade 3 Volume 1: Mathematics
[Mathematics Textbook] 2023-2024 Academic Year People's Education Press Grade 4 Volume 2: Mathematics
[Shanghai Mathematics Textbook] 2022 Shanghai Education Edition Grade 4 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2022 Beijing Edition Grade 4 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2022 Beijing Normal University Edition Grade 4 Volume 1: Mathematics
[Shanghai Mathematics Textbook] 2021 Shanghai Education Edition Grade 4 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2021 Beijing Edition Grade 4 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2020 Beijing Normal University Edition Grade 4 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2019 Edition People's Education Press Grade 4 Volume 1: Mathematics
[Mathematics Textbook] 2023-2024 Academic Year People's Education Edition Grade 5 Volume 2: Mathematics
[Shanghai Mathematics Textbook] 2022 Shanghai Education Edition Grade 5 Volume 1: Mathematics
[Mathematics Textbook] 2022 Beijing Normal University Edition Grade 5 Volume 1: Mathematics
[Shanghai Mathematics Textbook] 2022 Shanghai Education Edition Grade 5 Volume 1: Mathematics
[Mathematics Textbook] 2022 Beijing Normal University Edition Grade 5 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2022 Beijing Edition Grade 5 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2021 Beijing Edition Grade 5 Volume 2: Mathematics
[Shanghai Mathematics Textbook] 2020 Shanghai Education Edition Grade 5 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2020 Beijing Normal University Edition Grade 5 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2020 Edition People's Education Edition Grade 5 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2022 Edition People's Education Press Sixth Grade Volume 2: Mathematics
[Beijing Mathematics Textbook] 2022 Beijing Edition Sixth Grade Volume 1: Mathematics
[Mathematics Textbook] 2022 Beijing Normal University Edition Grade 6 Volume 1: Mathematics
[Beijing Mathematics Textbook] 2021 Beijing Normal University Edition Grade 6 Volume 2: Mathematics
[Beijing Mathematics Textbook] 2021 Beijing Edition Sixth Grade Volume 2: Mathematics
[Beijing Mathematics Textbook] 2018 Edition People's Education Press Sixth Grade Volume 1: Mathematics
2022 Sichuan Liangshan Primary School to Junior High School Examination Paper (People's Education Edition): Mathematics
2022 Chongqing Yubei District Primary School to Junior High School Examination Paper (People's Education Edition Examination): Mathematics
2022 Guizhou Qiandongnan Primary School to Junior High School Examination Paper (People's Education Edition Examination): Mathematics
2022 Anhui Fuyang Taihe County Primary School to Junior High School Examination Paper (Beijing Normal University Edition Examination): Mathematics
2022 Guangdong Huizhou Huiyang District Primary School to Junior High School Examination Paper (Beijing Normal University Edition): Mathematics
2022 Guangdong Shaoguan Xinfeng County Primary School to Junior High School Examination Paper (People's Education Edition): Mathematics
2022 Guangdong Zhanjiang Mazhang District Primary School to Junior High School Examination Paper (Beijing Normal University Edition Examination): Mathematics
2022 Gansu Dingxi Minxian Primary School to Junior High School Examination Paper (Beijing Normal University Edition): Mathematics
2022 Guangdong Jieyang Jiedong District Primary School to Junior High School Examination Paper (Beijing Normal University Edition Examination): Mathematics
2022 Henan Luohe Wuyang County Primary School Entrance Examination Paper (People's Education Edition): Mathematics
2022 Tianjin Primary School to Junior High School Examination Paper (Primary School to Junior High School in Some Districts): Mathematics
2022 Hebei Tangshan Lunan District Primary School Entrance Examination Paper (Hebei Education Edition Examination): Mathematics
2022 Hebei Baoding Qingyuan District Primary School to Junior High School Examination Paper (People's Education Edition): Mathematics
2022 Xinjiang Turpan Primary School to Junior High School Examination Paper (People's Education Edition): Mathematics
2022 Hebei Shijiazhuang Luquan District Primary School Entrance Examination Paper (Hebei Education Edition): Mathematics
2022 Hainan Ledong Li Autonomous County Primary School to Junior High School Examination Paper (People's Education Edition Examination): Mathematics
2022 Henan Jiyuan Primary School to Junior High School Examination Paper (People's Education Edition): Mathematics
2021 Beijing Fengtai District Primary School to Junior High School Examination Paper (People's Education Edition Examination): Mathematics
2021 Yunnan Kunming Wuhua District Primary School to Junior High School Examination Paper: Mathematics
2021 Yunnan Kunming Xishan District Primary School Entrance Examination Paper: Mathematics
2021 Shaanxi Xi'an Beilin District Primary School to Junior High School Examination Paper (Part 2): Mathematics
2021 Shaanxi Xi'an Beilin District Primary School to Junior High School Examination Paper: Mathematics
2021 Zhejiang Ningbo Haishu District Primary School to Junior High School Examination Paper: Mathematics
2021 Shaanxi Xi'an Weiyang District Primary School to Junior High School Examination Paper: Mathematics
2021 Shaanxi Xi'an Yanta District Primary School to Junior High School Examination Paper (Part 5): Mathematics
2021 Shaanxi Xi'an Beilin District Primary School to Junior High School Examination Paper: Mathematics
"2021 Primary to Junior High School Examination Paper in Baqiao District, Xi'an, Shaanxi: Mathematics"
2021 Shaanxi Xi'an Weiyang District Primary School to Junior High School Examination Paper (Part 3): Mathematics
"2021 Primary to Junior High School Examination Paper in Erqi District, Zhengzhou, Henan: Mathematics"
2021 Jiangsu Nantong Primary School to Junior High School Examination Paper (Main Urban Area): Mathematics
2021 Jiangsu Suzhou Xiangcheng District Primary School to Junior High School Examination Paper 5 to 6 Direct Promotion Class: Mathematics
"2021 Primary to Junior High School Examination Paper for Baqiao District, Xi'an, Shaanxi (Part 5): Mathematics"
2021 Hunan Changsha Yuhua District Primary School to Junior High School Examination Paper: Mathematics
"2021 Primary to Junior High School Examination Paper of Jingxing County, Shijiazhuang, Hebei (Hebei Education Edition): Mathematics"
2021 Hebei Shijiazhuang Pingshan County Primary School Entrance Examination Paper (Hebei Education Edition): Mathematics
2021 Hebei Shijiazhuang Lingshou County Primary School to Junior High School Examination Paper (Hebei Education Edition): Mathematics
"2021 Primary to Junior High School Examination Paper in Yanta District, Xi'an, Shaanxi: Mathematics"
2021 Shaanxi Xi'an Xincheng District Primary School to Junior High School Examination Paper (Part 3): Mathematics
"2021 Primary to Junior High School Examination Paper of Yuanshi County, Shijiazhuang, Hebei (Hebei Education Edition): Mathematics"
"2021 Primary to Junior High School Examination Paper in Zhengding County, Shijiazhuang, Hebei (Hebei Education Edition): Mathematics"
2021 Shaanxi Xi'an Yanta District Primary School to Junior High School Examination Paper (Part 14): Mathematics
2021 Chongqing Shapingba District Chongqing Nankai Middle School Primary School to Junior High School Examination Paper (Part 3): Mathematics
2021年河南郑州金水区小升初试卷：数学
2021 Shaanxi Xi'an Yanta District Primary School to Junior High School Examination Paper (Part 4A): Mathematics
"2021 Primary to Junior High School Examination Paper in Yanta District, Xi'an, Shaanxi: Mathematics"
2021 Shaanxi Xi'an Beilin District Primary School to Junior High School Examination Paper (II) (Hanguang Campus): Mathematics
2020 Beijing Chaoyang District Primary School to Junior High School Examination Paper: Mathematics
2020 Beijing Haidian District Primary School to Junior High School Examination Paper (Paper A): Mathematics
2020 Beijing Haidian District Primary School to Junior High School Examination Paper (Paper B): Mathematics
2020 Beijing Haidian District Primary School to Junior High School Examination Paper: Mathematics
2020 Beijing Changping District Primary School to Junior High School Examination Paper: Mathematics
2020 Hunan Changsha Yuhua District Yali Experimental Middle School Primary to Junior High School Mathematics Test Paper
2020 Shenzhen Futian District Shenzhen Senior High School Primary to Junior High School Mathematics Test Paper
2020 Heilongjiang Jixi Hulin City Primary School Entrance Examination Paper: Mathematics
2020 Heilongjiang Qiqihar Primary School to Junior High School Examination Paper: Mathematics
2020 Ningxia Wuzhong Hongsibao District Primary School Entrance Examination Paper (People's Education Edition): Mathematics
2020 Liaoning Fushun Wanghua District Primary School to Junior High School Examination Paper: Mathematics
"2020 Primary to Junior High School Examination Paper in Xincheng District, Hohhot, Inner Mongolia: Mathematics"
2020 Guangdong Zhaoqing Huaiji County Primary School to Junior High School Examination Paper: Mathematics
2020 Guangdong Zhaoqing Huaiji County Primary School to Junior High School Examination Paper: Mathematics
2020 Fujian Quanzhou Licheng District Primary School Entrance Examination Paper: Mathematics
"2020 Primary to Junior High School Examination Paper in Huimin District, Hohhot, Inner Mongolia: Mathematics"
2020 Hebei Baoding Jingxiu District Primary School to Junior High School Examination Paper: Mathematics
2020 Sichuan Chengdu Pidu District Primary School to Junior High School Examination Paper (Part 1): Mathematics
2020 Sichuan Mianyang Youxian District Primary School Entrance Examination Paper (Part 6): Mathematics
2020 Guangdong Shaoguan Zhenjiang District Primary School to Junior High School Examination Paper: Mathematics
2020 Sichuan Mianyang Fucheng District Primary School to Junior High School Examination Paper (Part 10): Mathematics
2020 Sichuan Mianyang Fucheng District Primary School to Junior High School Examination Paper (Part 5): Mathematics
2020 Sichuan Chengdu Pidu District Primary School to Junior High School Examination Paper (Part 5): Mathematics
2020 Hunan Changsha Yuelu District Primary School to Junior High School Examination Paper: Mathematics
2020 Hunan Changsha Yuelu District Primary School to Junior High School Examination Paper: Mathematics
2020 Gansu Lanzhou Chengguan District Primary School to Junior High School Examination Paper (Class Examination): Mathematics
2020 Hunan Changsha Primary School to Junior High School Examination Paper: Mathematics
2020 Liaoning Shenyang Primary School Primary Exam Paper: Mathematics

